Short note on a relation between the inverse of the cosine and Carlson's elliptic integral $R_D$

We prove a simple relation for a special case of Carlson's elliptic integral $R_D$. The findings are applied to derive explicit formulae for the asymptotics of certain moments of the angular central Gaussian distribution in terms of the second moment.

==> b_from_a_0.csv <==
0.100000000000000005551115123126,4.73449836756969943962758406997
0.0944060876285923583628445499016,5.03311609607623200446369082783
0.0891250938133745507219174442071,5.34681081246450595756414259085
0.0841395141645195215884811545948,5.67627465039067402585715171881
0.0794328234724281379008914427686,6.02223087630099307432374189375
0.0749894209332455791150451318572,6.38543523082191732953560858732
0.0707945784384138021572141497018,6.76667732890967066339271696052
0.0668343917568614553914585485472,7.16678212111736101519454678055
0.0630957344480193305091830779929,7.58661141845298558905597019475
0.0595662143529010340570195580767,8.027065483419333347114843491
0.0562341325190349114460097723622,8.48908468994754450420714420034
0.0530884444230988461477238615771,8.97365125505986505061173374997
0.050118723362727220227430535715,9.48179104522538196420100575779
0.0473151258961480511433528306497,10.0145754605042416329752086313
0.0446683592150962996414342853768,10.5731233997126210510941746179
0.0421696503428582239458854985514,11.1586033099817711899959249422
0.0398107170553497341503046413891,11.7722353242315449506349978037
0.0375837404288444157374193821397,12.4152934902300007280473437277
0.035481338923357551295989509299,13.0891080950692906270660387236
0.033496543915782758804589036572,13.7950680890512042964246575139
0.0316227766016837913420900463279,14.5346236131464934260293375701
0.0298538261891796025127021607659,15.3092886343688601158419260173
0.0281838293126445357805742730761,16.1206436935884092065407457994
0.0266072505979880850890406662757,16.9703387705011934372123505455
0.0251188643150957943706025332631,17.8600962706699704085622215644
0.0237137370566165538166014670196,18.7917141397594598117848363472
0.0223872113856833990230832398538,19.7670691103035878199989383575
0.0211348903983664647421303328656,20.7881200865680639822130615357
0.0199526231496887883343216429921,21.8569116733041610700638557319
0.0188364908948980003255968540543,22.9755778544332187607324158307
0.0177827941003892292526344931503,24.1463458279545726270498562371
0.0167880401812256080384955225782,25.3715400036323508459190634312
0.0158489319246111343142402461126,26.6535861702920193749832833419
0.0149623565609443287538482536547,27.9950158398425124062214308651
0.0141253754462275400716197992779,29.3984707754376017874164972454
0.0133352143216332406222557338538,30.8667077114988330777123337612
0.0125892541179416748986508167718,32.4026032736471165662806015462
0.0118850222743701831179530259419,34.0091591069224818966176826507
0.011220184543019630363236416315,35.6895072210247334965060872491
0.0105925372517728863530628302669,37.4469155616691011800867272541
0.0100000000000000002081668171172,39.284793817531394211073347833
0.00944060876285922681572237991077,41.2066994726517918934405315667
0.00891250938133745888858339156968,43.2163441145770832463313126937
0.00841395141645194695467768752906,45.3176000089505350842955522239
0.00794328234724281379008914427686,47.5145069517018399096741632093
0.00749894209332455791150451318572,49.811279410457032668091414962
0.00707945784384137345029985866063,52.2123139672689546841866103932
0.00668343917568614900859280680834,54.7221970752733213316787441727
0.0063095734448019302753607462364,57.3457131424012658271749387495
0.00595662143529010305875726061231,60.0878529558196419202431570739
0.00562341325190349097112862963854,62.9538224613470944746040913742
0.00530884444230987889018491543425,65.9490519126779162206730688922
0.00501187233627272462482826753671,69.0792054058656361803514300846
0.00473151258961480251225006909976,72.3501908151622359355314983986
0.00446683592150963048456047133072,75.7681701469703625662077683955
0.00421696503428582291500559264819,79.339570329369408341335656587
0.00398107170553496907822177419689,83.0710944553972865378455026075
0.00375837404288444304825689279426,86.969733499021216971414105501
0.00354813389233575322140312735542,91.0427785235245181638674694113
0.00334965439157827596719507745604,95.2978334028451996573494398035
0.00316227766016837939441752602932,99.7428280772618052196776261553
0.00298538261891795721550413311718,104.386032365703101731924107298
0.00281838293126445479236386049138,109.236070357885438397715915926
0.00266072505979880833543171902988,114.301935410442609963865834288
0.00251188643150957943706025332631,119.593005772211157022866245825
0.00237137370566165538166014670196,125.119060864881802785930631217
0.00223872113856833773390397901437,130.890298246310464946873253211
0.00211348903983664751504711887264,136.917351284910921549453632906
0.00199526231496887892016833809805,143.211307574731790737132541835
0.00188364908948980016266394610369,149.783728122042418817727593705
0.00177827941003892275179110171734,156.646667335532157494526472874
0.00167880401812255889565372868333,163.812693853551223810427472927
0.00158489319246111408194532810256,171.294912243208926838633487932
0.00149623565609443274528056466721,179.106985607580384112225146964
0.00141253754462275396379389302837,187.263159138778632950561586767
0.00133352143216332406222557338538,195.778284656201378766127163544
0.00125892541179416618882247469458,204.667846170900475044618360698
0.00118850222743701900568469298491,213.947986518694477808821829967
0.0011220184543019630363236416315,223.635535106432598695391789079
0.00105925372517728867867436992611,233.748036817622562466567615047
0.00100000000000000002081668171172,244.303782125577299666474573314
0.00094406087628592352724993252977,255.321838464195707274484448135
0.000891250938133744956444470819434,266.822082908574600423889933154
0.000841395141645194695467768752906,278.825236219817440996848745272
0.000794328234724281313956784078556,291.352898310620958000072278082
0.000749894209332455856202581667702,304.427585190577985940763028339
0.000707945784384138017235332807076,318.072767452570360546815209091
0.000668343917568614250337977189531,332.312910364133756502269534394
0.00063095734448019298416798772422,347.17351563033929551238543354
0.000595662143529010349243812960651,362.681164897474388908449327573
0.000562341325190349097112862963854,378.863565069642788785131415352
0.000530884444230988496171708135307,395.749595513411463798547629267
0.000501187233627271985433870860049,413.369357228699527695425786078
0.000473151258961480294593093809397,431.754224067356005889450898394
0.000446683592150963048456047133072,450.936896084191801037377445027
0.000421696503428582237290450640543,470.951455108780407954327529296
0.000398107170553496918664199144544,491.833422629914821300189942122
0.000375837404288443936196950634354,513.619820088452684103685896844
0.000354813389233575322140312735542,536.349231678191017635981552303
0.000334965439157827564193442571039,560.061869758527564044925384223
0.000316227766016837939441752602932,584.799642986926528465119190514
0.000298538261891795732392435036573,610.606227283683210771414451301
0.000281838293126445229869886377472,637.527139746067973646859172732
0.000266072505979880833543171902988,665.609815633808807433524634689
0.000251188643150957954548047057486,694.903688552818607604422140867
0.000237137370566165538166014670196,725.460273969361878698691725731
0.000223872113856833778811408763865,757.333256192263661432662047446
0.000211348903983664545506299115019,790.578578966402119476697407663
0.000199526231496887875753801222523,825.254539826687164350005332381
0.000188364908948980021687405472797,861.421888367776546147069893777
0.000177827941003892269758099309307,899.143928591234271152643486857
0.000167880401812255884144362005905,938.486625498446983328904025257
0.000158489319246111256406228662286,979.518716104537134015117771924
0.000149623565609443274528056466721,1022.31182505574622609856305644
0.000141253754462275407221411027692,1066.94058504021541011752560735
0.000133352143216332395380535613683,1113.48276218989462904573883861
0.000125892541179416608040225744602,1162.01938667951321804139297456
0.000118850222743701767753703169017,1212.63488873689084357465617359
0.000112201845430196300921858731936,1265.41724028774319776857737452
0.000105925372517728862446426130184,1320.4581024673177580552874133
0.000100000000000000004792173602386,1377.85297924060637342336121947
0.0000944060876285922659888194541367,1437.70137738301832541765179485
0.0000891250938133744116187787143168,1500.10697308353837797767482698
0.0000841395141645194749677877377181,1565.17778544325256007141433656
0.0000794328234724282208423576379097,1633.02635715330302446091081947
0.0000749894209332455856202581667702,1703.76994264800032397033646703
0.0000707945784384137312503920691498,1777.53070404090590272971894592
0.0000668343917568613572711619386091,1854.43591516440687883005011827
0.0000630957344480192929957879099945,1934.61817404637463368999306113
0.0000595662143529010959107534983747,2018.21562417124641797272488475
0.0000562341325190349070007808651717,2105.37218488702910690335556865
0.000053088444423098789986051326828,2196.23779133462312529445625842
0.0000501187233627271497542893241572,2290.96864429129982454469427466
0.0000473151258961480294593093809397,2389.72747033616815315326675773
0.0000446683592150963482136916127274,2492.68379276219548046356067061
0.0000421696503428582223737923484475,2600.01421367679768081870861351
0.0000398107170553496945769253456682,2711.9027077510259005066473037
0.0000375837404288443583831244576565,2828.54092809645726447342894971
0.000035481338923357533569283989161,2950.12852476810076041147112846
0.0000334965439157827943664202940965,3076.87347641254791597020812333
0.0000316227766016837952994279759,3208.99243560143258946482092142
0.0000298538261891795705287380724435,3346.7110884126718701736535877
0.0000281838293126444911385498209855,3490.26452884486070615821518004
0.0000266072505979880847095699059057,3639.89764867411213344894349575
0.0000251188643150958218822326600828,3795.8655433877120231045410037
0.0000237137370566165538166014670196,3958.43393485488013538997620344
0.0000223872113856833792363935919933,4127.87961142186850338475778699
0.0000211348903983664348994655352021,4304.49088614675474673276767135
0.0000199526231496887862201274066454,4488.56807391882830415852367878
0.000018836490894898021142278565776,4680.42398823754865588853135705
0.000017782794100389229008689004341,4880.38445845787373400526121259
0.0000167880401812255877368098427871,5088.78886834211243694880977273
0.0000158489319246111073447112055357,5305.99071679218195640714839101
0.0000149623565609443274528056466721,5532.35820167260590096702799201
0.0000141253754462275549522946166414,5768.27482767094625160098075867
0.0000133352143216332405544930980734,6014.14003918214802979491651058
0.000012589254117941661142835753362,6270.36987924246932379901409149
0.0000118850222743701642392826975381,6537.39767558149105752818286419
0.0000112201845430196300921858731936,6815.67475490382275893352925777
0.0000105925372517728967478511589717,7105.67118655802823923295363784
0.0000100000000000000008180305391403,7407.87655679687941301381215453
9.44060876285922524362922980679e-6,7722.80077488284041464794427156
8.91250938133745945778953212457e-6,8050.97491234421158878831192851
8.41395141645194817440513157525e-6,8392.95207673932600300759077072
7.94328234724280480476363980324e-6,8749.30832134327465610112994909
7.49894209332455805380604832444e-6,9120.64359222831808438058942556
7.07945784384137329444579636584e-6,9507.58271426968531159218400717
6.68343917568614894083017102799e-6,9910.77641767069326306227594614
6.30957344480192963839196990117e-6,10330.9024066664696874795481563
5.95662143529009756320749882641e-6,10768.6664721333181660156697035
5.62341325190349120829785486975e-6,11224.8036499010140687460079789
5.30884444230987933741831158452e-6,11700.0794266387856623623520136
5.01187233627272497041771001647e-6,12195.290995261984789976850152
4.73151258961480294593093809397e-6,12711.2685618864452408161014318
4.46683592150962533460015202458e-6,13248.876706439232293632812798
4.21696503428582240678582429561e-6,13809.0157991213745845016092062
3.9810717055349691188793556651e-6,14392.6234750076910131610929966
3.75837404288444337690567632893e-6,15000.6761691609171975869685411
3.54813389233575293341192528895e-6,15634.1907147363217518432065845
3.34965439157827249097186192439e-6,16294.2260066519756946945562959
3.16227766016837919112961868828e-6,16981.884733505510666873306036
2.98538261891795722228039669521e-6,17698.3151805289235198870301247
2.81838293126445512778890760408e-6,18444.7131064839486498385667801
2.660725059798808555660285316e-6,19222.3236975214385893195867538
2.5118864315095771907288772079e-6,20032.4436011503821646329015493
2.3713737056616552122535572511e-6,20876.4230435897115967236459255
2.23872113856833758482618029761e-6,21755.668033911424572579562664
2.11348903983664780981458451714e-6,22671.6426585194822109770029783
1.99526231496887870671603538997e-6,23625.8714696570059459190815687
1.88364908948979821787629920782e-6,24619.9419717809614667203277349
1.7782794100389229008689004341e-6,25655.5072098030359484255313873
1.67880401812255898543922109228e-6,26734.2884633563080569729208946
1.58489319246111090387771000443e-6,27858.0780514179277815856039524
1.49623565609443287233550675536e-6,29028.7422517930390313267707825
1.41253754462275265766908836224e-6,30248.2243401506384543608874083
1.33352143216332409780095717006e-6,31518.5477534905840002465993166
1.2589254117941661142835753362e-6,32841.8193831220778520219027996
1.18850222743701655098321184195e-6,34220.2330024385664728470146656
1.12201845430196305157023468208e-6,35656.072834991493436973541975
1.05925372517728751485110039871e-6,37151.717268586209684144705534
9.9999999999999995474811182589e-7,38709.6427213596907677128911018
9.44060876285922587890394024751e-7,40332.4276660400719265453517437
8.91250938133744124658116615711e-7,42022.7568188395161996595561504
8.41395141645194796264689476167e-7,43783.4254996987801860086619854
7.94328234724280501652187661682e-7,45617.3441708689933875575661659
7.49894209332455847732252195159e-7,47527.5431611045860336162149906
7.07945784384137371796226999299e-7,49517.177583037970180157572031
6.68343917568613517654477814561e-7,51589.5324516088512609712779522
6.30957344480192963839196990117e-7,53748.0280117483853246085345745
5.95662143529009735144926201283e-7,55996.2252838476706529036164284
5.62341325190349036126490761545e-7,58337.8318358860560692846775055
5.30884444230987870214360114379e-7,60776.7077914590990985743701458
5.01187233627271438250586933771e-7,63316.8720833190964185632765293
4.7315125896148026282935828736e-7,65962.5089624340325826779007912
4.46683592150962586399574405852e-7,68717.9747729740629438310861588
4.21696503428582251266494270239e-7,71587.8050040591188007965683937
3.98107170553496922475847407188e-7,74576.7216295477119274437427521
3.75837404288443533009267741307e-7,77689.6407475923624588176608086
3.54813389233575314517016210253e-7,80931.6805321771244052797555923
3.3496543915782723850927435176e-7,84308.1695093406015075743198395
3.16227766016837919112961868828e-7,87824.6551713041262701153755188
2.98538261891795743403863350879e-7,91486.9129422698606504127383232
2.81838293126444909267915841719e-7,95300.9555102026788517832756042
2.66072505979880834390204850243e-7,99273.0425394937628880143165588
2.51188643150957697897064039433e-7,103409.690780016477219760417938
2.37137370566165537107223486128e-7,107717.684588703355984762310982
2.2387211385683377436448579078e-7,112204.086880439092055894434452
2.11348903983664325701249302528e-7,116876.250525733485119417309761
1.99526231496887870671603538997e-7,121741.830213363355142064392567
1.88364908948979811199718080103e-7,126808.794796895759645849466324
1.77827941003892268911066362053e-7,132085.440144786261953413486481
1.6788040181225588266205434821e-7,137580.402514527377206832170486
1.58489319246111090387771000443e-7,143302.672472179314354434609413
1.49623565609443276645638834857e-7,149261.609379452071152627468109
1.41253754462275255178996995545e-7,155466.956471431360114365816116
1.33352143216332404486139796666e-7,161928.856548960786312818527222
1.25892541179416616722313453959e-7,168657.86831068655010312795639
1.18850222743701644510409343516e-7,175664.983350752154365181922913
1.12201845430196302510045508038e-7,182961.643849231593776494264603
1.05925372517728762073021880549e-7,190559.760983445186866447329521
9.9999999999999995474811182589e-8,198471.734089469478931277990341
9.44060876285922587890394024751e-8,206710.470604325179010629653931
8.91250938133744045248777810621e-8,215289.406820591830182820558548
8.4139514164519469038557106938e-8,224222.529486438230378553271294
7.94328234724280475182408059985e-8,233524.398285447212401777505875
7.49894209332455874202031796856e-8,243210.169231966749066486954689
7.07945784384137292386888194208e-8,253295.619019200879847630858421
6.68343917568613570594037017955e-8,263797.170358722854871302843094
6.30957344480192963839196990117e-8,274731.918351704545784741640091
5.95662143529009721910036400435e-8,286117.657933772425167262554169
5.62341325190349049361380562393e-8,297972.912437074177432805299759
5.3088444423098794962369891947e-8,310316.963314939639531075954437
5.01187233627271438250586933771e-8,323169.881076370074879378080368
4.73151258961480276064248088209e-8,336552.557479443494230508804321
4.466835921509625996344642067e-8,350486.739034776692278683185577
4.21696503428582251266494270239e-8,364995.061872227001003921031952
3.98107170553496896006067805492e-8,380101.088026175508275628089905
3.75837404288443546244157542156e-8,395829.343196973437443375587463
3.54813389233575314517016210253e-8,412205.356048469082452356815338
3.34965439157827225274384550912e-8,429255.699103972699958831071854
3.16227766016837919112961868828e-8,447008.03130549675552174448967
2.98538261891795690464304147485e-8,465491.142303824017290025949478
2.81838293126444909267915841719e-8,484734.998549559502862393856049
2.66072505979880867477429352364e-8,504770.791258323355577886104584
2.51188643150957711131953840281e-8,525630.986326047917827963829041
2.37137370566165510637443884431e-8,547349.376273538917303085327148
2.23872113856833780981930691204e-8,569961.13430258806329220533371
2.11348903983664325701249302528e-8,593502.870549304527230560779572
1.99526231496887864054158638573e-8,618012.690623780479654669761658
1.88364908948979831052052781376e-8,643530.256528785685077309608459
1.77827941003892282145956162901e-8,670096.850054011796601116657257
1.6788040181225588266205434821e-8,697755.438746222993358969688416
1.58489319246111097005215900867e-8,726550.74455973319709300994873
1.4962356560944329649797353613e-8,756529.315295947715640068054199
1.41253754462275258487719445757e-8,787739.59894497157074511051178
1.33352143216332401177417346454e-8,820232.021046958165243268013
1.25892541179416610104868553535e-8,854059.065195600269362330436707
1.18850222743701651127854243941e-8,889275.356811108649708330631256
1.12201845430196302510045508038e-8,925937.750315222423523664474487
1.05925372517728762073021880549e-8,964105.419846047181636095046997
1.00000000000000002092256083013e-8,1.00383995365626597777009010315e6
9.44060876285922587890394024751e-9,1.0452054523438648320734500885e6
8.91250938133744144510451316984e-9,1.08826863107074610888957977295e6
8.41395141645196510182918686041e-9,1.13309892593074101023375988007e6
7.94328234724278886995631958172e-9,1.17976860463516716845333576202e6
7.49894209332455774940358290493e-9,1.22835288169070472940802574158e6
7.0794578438413735856133719845e-9,1.27893003825180605053901672363e6
6.68343917568613554050424766895e-9,1.33158154683664720505475997925e6
6.30957344480194287328177074961e-9,1.38639220110387168824672698975e6
5.95662143529008514226342073015e-9,1.44345025089492858387529850006e6
5.62341325190349098992217315575e-9,1.5028475427552082110196352005e6
5.3088444423098794962369891947e-9,1.56467966615603957325220108032e6
5.01187233627271471337811435892e-9,1.62904610564800002612173557281e6
4.73151258961481268680983151842e-9,1.69605039918603794649243354797e6
4.4668359215096168973579039837e-9,1.76580030287604662589728832245e6
4.216965034285822678101065213e-9,1.83840796240291930735111236572e6
3.98107170553496896006067805492e-9,1.91399009141047904267907142639e6
3.75837404288443579331382044277e-9,1.99266815711473487317562103271e6
3.54813389233576034164149131387e-9,2.07456857344313617795705795288e6
3.3496543915782658007350675955e-9,2.15982290200451249256730079651e6
3.16227766016837952200186370949e-9,2.24856806120636267587542533875e6
2.98538261891795715279722524076e-9,2.34094654384956927970051765442e6
2.8183829312644493408333421831e-9,2.43710664354298310354351997375e6
2.66072505979881405144827511832e-9,2.53720269029531301930546760559e6
2.51188643150957206551780182934e-9,2.64139529565520491451025009155e6
2.37137370566165527181056135492e-9,2.74985160778581723570823669434e6
2.23872113856833772710124565674e-9,2.86274557687608432024717330933e6
2.11348903983664317429443176997e-9,2.98025823130615707486867904663e6
1.99526231496888277644464915086e-9,3.10257796500267786905169487e6
1.88364908948979425733552630392e-9,3.2299008364359703846275806427e6
1.77827941003892282145956162901e-9,3.36243087972998712211847305298e6
1.67880401812255886797957410975e-9,3.50038042837517196312546730042e6
1.58489319246111092869312838102e-9,3.64397045205344911664724349976e6
1.49623565609443581875284866924e-9,3.79343090710563538596034049988e6
1.41253754462274968974505052197e-9,3.94900110119316074997186660767e6
1.33352143216332392905611220924e-9,4.1109300727271558716893196106e6
1.25892541179416626648480804595e-9,4.27947698566297255456447601318e6
1.1885022274370164285604811841e-9,4.45491154028024617582559585571e6
1.1220184543019652998471396012e-9,4.63751440059523750096559524536e6
1.05925372517728547006062616762e-9,4.82757763907762710005044937134e6
1.00000000000000006228159145778e-9,5.02540519937068689614534378052e6
9.44060876285922587890394024751e-10,5.23131337774329446256160736084e6
8.91250938133744103151420689333e-10,5.44563132402970641851425170898e6
8.41395141645193036024345963324e-10,5.66870156284533254802227020264e6
7.94328234724282175038566856457e-10,5.90088053589747566729784011841e6
7.49894209332455857658419545795e-10,6.14253916624337248504161834717e6
7.07945784384137317202306570799e-10,6.39406344538202136754989624023e6
6.68343917568613512691394139243e-10,6.65585504410291183739900588989e6
6.30957344480191661029732219098e-10,6.92833194805035367608070373535e6
5.95662143529010995768179732098e-10,7.21192911900272499769926071167e6
5.62341325190349098992217315575e-10,7.50709918290461320430040359497e6
5.3088444423098794962369891947e-10,7.81431314573270361870527267456e6
5.01187233627271429978780808241e-10,8.13406113831930328160524368286e6
4.73151258961479283447513024576e-10,8.46685319130338914692401885986e6
4.46683592150963468174107387379e-10,8.81322004142517223954200744629e6
4.21696503428582236790833550561e-10,9.17371397043006122112274169922e6
3.98107170553496937365098433143e-10,9.54890967789904773235321044922e6
3.75837404288443558651866730451e-10,9.9394051893746852874755859375e6
3.54813389233574607277592477414e-10,1.03458228012080807238817214966e7
3.34965439157827913902244501307e-10,1.07688100636091437190771102905e7
3.16227766016837952200186370949e-10,1.12090408034422639757394790649e7
2.98538261891795704939964867163e-10,1.16672161883717775344848632812e7
2.81838293126444944423091875223e-10,1.21440658340266142040491104126e7
2.6607250597988030913051587907e-10,1.26403489559195060282945632935e7
2.51188643150958199168515246568e-10,1.31568555679281353950500488281e7
2.37137370566165516841298478579e-10,1.3694407729216357693076133728e7
2.23872113856833767540245737217e-10,1.42538608415509331971406936646e7
2.11348903983664332939079662367e-10,1.48361049990466218441724777222e7
1.99526231496887481483125332797e-10,1.54420663924560416489839553833e7
1.88364908948980216725013384225e-10,1.607270877020436897873878479e7
1.77827941003892287315834991358e-10,1.67290349584582038223743438721e7
1.67880401812255881628078582519e-10,1.74120884426106400787830352783e7
1.58489319246111087699434009645e-10,1.8122955012659896165132522583e7
1.49623565609442976999461937523e-10,1.88627644750591926276683807373e7
1.41253754462275558340691496229e-10,1.96326924337182678282260894775e7
1.33352143216332403245368877837e-10,2.0433962142947282642126083374e7
1.25892541179416616308723147683e-10,2.12678464352424480020999908447e7
1.1885022274370164285604811841e-10,2.21356697269341424107551574707e7
1.12201845430196069865498227499e-10,2.30388101048358194530010223389e7
1.05925372517728978690944792873e-10,2.3978701497160997241735458374e7
1.0000000000000000364321973155e-10,2.49568359321062602102756500244e7


==> b_from_a_1.csv <==
0.68377223398316206680011064556,0.176985409840783926216126824923
0.70146173810820403820867230375,0.159557717343163815403314295958
0.71816170687355461808980763008,0.14414534535153113148493058219
0.73392749402011903650086882974,0.130466351982160352925930549027
0.74881135684904198889149679322,0.118286484016384753504515862751
0.76286262943383447383482472425,0.107409647522325213787360613421
0.77612788614316603880450491475,0.0976705655248286135458861584143
0.78865109601633532044396546826,0.0889290597881606680953290513302
0.80047376850311203986475446033,0.0810655533494749322182377028225
0.81163509105101994649991088498,0.0739775008891631106700971799065
0.82217205899610771987745788048,0.0675765315923754845456646637115
0.83211959818774396860280499196,0.0617861443695148487688355701254
0.84151068075388865147978986266,0.0565398350965810505822144114196
0.85037643439055665881197148856,0.0517795645484896315927575345416
0.85874624553772456978443921361,0.0474544970790553527341580942056
0.86664785678366759743240682847,0.0435199560163999239065945629324
0.87410745882058327895760458936,0.0399365537007823698478329012188
0.88114977725629815622698775351,0.036669463156271726766754483476
0.88779815456980365644089610535,0.0336878053154788793007097665231
0.89407462748227111211907196267,0.030964131052630336852006184193
0.9,0.028473981420503030871408833057
0.90559391237140766196356195034,0.0261955127214101636826096186889
0.91087490618662544700468913189,0.0241091755861739117756986767314
0.91586048583548049088472581062,0.0221974392478475100869136890525
0.92056717652757184979340817172,0.0204445537990514361359890681498
0.92501057906675441726978157244,0.0188363445041120718441652364525
0.92920542156158620891977850578,0.0173600332690270392299919314973
0.93316560824313853916374255326,0.0160040832067681889783940355699
0.93690426555198067505656398634,0.0147580629135779671989382889114
0.94043378564709895394902017175,0.0136125276255512749708484860242
0.94376586748096509196050489602,0.0125589148787760539356383424243
0.94691155557690116477995381316,0.0115894526701403800969890308103
0.94988127663727277149984458131,0.0106970784249949939138413510131
0.9526848741038519521096728888,0.00987536733439420444711970803741
0.95533164078490368814437494757,0.00911846883835027079638087031322
0.95783034965714177514309866405,0.00842105021021068026117335038785
0.96018928294465027492297476949,0.00777824634716173729249188436656
0.96241625957115558326222890408,0.00718561499802714261160425940145
0.96451866107664245415667812977,0.00663909676606134788466411875779
0.96650345608421723404512273809,0.00613497931466619602401822206384
0.96837722339831620668001106456,0.00566986528060695072565012834346
0.97014617381082040382086723037,0.00524064346460090299233205210885
0.97181617068735546180898076301,0.00484446292493313099090044447069
0.97339274940201190365008688297,0.00447870964753398739273077478466
0.97488113568490419888914967932,0.00414098550698532668390768097756
0.97628626294338344738348247243,0.0038290892682487732787563555466
0.97761278861431660388045049148,0.00354099940939706049322165574082
0.97886510960163353204439654683,0.00327485857200353747120228137881
0.98004737685031120398647544603,0.0030289594687127314958239261062
0.9811635091051019946499910885,0.00280173209738668430051447275037
0.98221720589961077198774578805,0.00259173212852755315842702914988
0.9832119598187743968602804992,0.00239763034777976759523645339725
0.98415106807538886514797898627,0.00221820304852228348892643687336
0.98503764343905566588119714886,0.00205232328113410149339466086364
0.98587462455377245697844392136,0.00189895287567619463507255921155
0.98666478567836675974324068285,0.00175713516366959913352012096728
0.98741074588205832789576045894,0.00162598833252441795489592660027
0.98811497772562981562269877535,0.0015046993531264015592663277098
0.98877981545698036564408961054,0.00139251842723550047420395510546
0.98940746274822711121190719627,0.00128875390679658162370570926845
0.99,0.0011927676420944793299793186159
0.99055939123714076619635619503,0.00110397071997979328367864360643
0.99108749061866254470046891319,0.00102181955721416564631465295086
0.99158604858354804908847258106,0.000945812317391210774365452563105
0.99205671765275718497934081717,0.000875485622931363655161993939898
0.99250105790667544172697815724,0.0008104115363687403449667798099
0.99292054215615862089197785058,0.000750194787583207171792462386879
0.99331656082431385391637425533,0.000694470225814004323132754823791
0.99369042655519806750565639863,0.000642900477251115218974604709537
0.99404337856470989539490201717,0.000595173790762208587863964772737
0.9943765867480965091960504896,0.000551002055898417224843970231635
0.99469115555769011647799538132,0.000510118978750795903452274515443
0.99498812766372727714998445813,0.000472278402518039751520587678428
0.99526848741038519521096728888,0.000437252760809943092301390691776
0.99553316407849036881443749476,0.000404831652763376996093451476594
0.9957830349657141775143098664,0.000374820529999965285698307114018
0.99601892829446502749229747695,0.000347039486317504485836890288316
0.99624162595711555832622289041,0.00032132214178968867222357074788
0.99645186610766424541566781298,0.000297514613659020138648132923511
0.99665034560842172340451227381,0.000275474567053161006372750264419
0.99683772233983162066800110646,0.000255070339141863252299219871713
0.99701461738108204038208672304,0.000236180130885758206953026723211
0.9971816170687355461808980763,0.000218691261014826424095589809121
0.9973392749402011903650086883,0.000202499477317894246353466214639
0.99748811356849041988891496793,0.000187508320729121078379039424448
0.99762862629433834473834824724,0.000173628538066830691516896820696
0.99776127886143166038804504915,0.000160777539617501287945937489788
0.99788651096016335320443965468,0.000148878898066226625624239205437
0.9980047376850311203986475446,0.000137861885557159288803074810552
0.99811635091051019946499910885,0.000127661045925746050973227456543
0.9982217205899610771987745788,0.000118215799381125869649812833449
0.99832119598187743968602804992,0.000109470077133833354280610039408
0.99841510680753888651479789863,0.000101371983662695428992720263687
0.99850376434390556658811971489,0.0000938734844971180860608145220336
0.99858746245537724569784439214,0.0000869301175582738266184277266359
0.99866647856783667597432406828,0.0000805007262563230308802378527992
0.99874107458820583278957604589,0.0000745472126819166048555192044714
0.99881149777256298156226987754,0.0000690343093599057860483324545721
0.99887798154569803656440896105,0.0000639293681524023881623520746407
0.99894074627482271112119071963,0.0000592021650079747164982194444065
0.999,0.0000548247193546365874997722740203
0.9990559391237140766196356195,0.0000507711270271228451203066845141
0.99910874906186625447004689132,0.0000470174057044127824363641883161
0.99915860485835480490884725811,0.0000435413519121722879003907257138
0.99920567176527571849793408172,0.0000403224087172923184402906033366
0.99925010579066754417269781572,0.0000373415433085130929184507042968
0.99929205421561586208919778506,0.0000345811337187040057129560993481
0.99933165608243138539163742553,0.0000320248640011427118624572364303
0.99936904265551980675056563986,0.0000296576272244910352504922842103
0.99940433785647098953949020172,0.0000274654356994553616892669623149
0.99943765867480965091960504896,0.0000254353378946701842479562384501
0.99946911555576901164779953813,0.0000235553415404534513905636567768
0.99949881276637272771499844581,0.0000218143424570245269549706745167
0.99952684874103851952109672889,0.0000202020586788005029439422093184
0.99955331640784903688144374948,0.00001870896947872428906353015831
0.99957830349657141775143098664,0.0000173262589264394864647351831688
0.99960189282944650274922974769,0.0000160457636417064843214052238563
0.99962416259571155583262228904,0.00001485992442992971675037588905
0.9996451866107664245415667813,0.0000137617415102014172663272499336
0.99966503456084217234045122738,0.0000127447330680131729526323842429
0.99968377223398316206680011065,0.0000118028968848817150761659889003
0.9997014617381082040382086723,0.0000109306748157072401809981421807
0.99971816170687355461808980763,0.0000101229199018485574372412770414
0.99973392749402011903650086883,9.37486592376763277688443896674e-6
0.99974881135684904198889149679,8.68209921176624862681156792308e-6
0.99976286262943383447383482472,8.04053254690129079386208717651e-6
0.99977612788614316603880450491,7.4463809967071908303583504915e-6
0.99978865109601633532044396547,6.89613954195226462682429789566e-6
0.99980047376850311203986475446,6.38656236138199341139877087882e-6
0.99981163509105101994649991088,5.91464365132300339463574606026e-6
0.99982217205899610771987745788,5.47759986619778819213999629191e-6
0.99983211959818774396860280499,5.07285327448852859222017531275e-6
0.99984151068075388865147978986,4.69801673254078919383456127439e-6
0.99985037643439055665881197149,4.3508795858624948433859820776e-6
0.99985874624553772456978443921,4.02939461429480378301691781904e-6
0.99986664785678366759743240683,3.7316659436502896919132881334e-6
0.99987410745882058327895760459,3.45593785216807730210526210859e-6
0.99988114977725629815622698775,3.20058440546021221631229840964e-6
0.99988779815456980365644089611,2.96409985855088665566634179155e-6
0.99989407462748227111211907196,2.74508976817003342244680083644e-6
0.9999,2.5422627626828177799996762388e-6
0.99990559391237140766196356195,2.35442292094218703089704844766e-6
0.99991087490618662544700468913,2.18046271496643587687728305229e-6
0.99991586048583548049088472581,2.0193564746894860676051572389e-6
0.99992056717652757184979340817,1.87015433612839046833484454569e-6
0.99992501057906675441726978157,1.73197663717906483569829855858e-6
0.99992920542156158620891977851,1.60400872790463306783934760925e-6
0.99993316560824313853916374255,1.48549616463695581777507071718e-6
0.99993690426555198067505656399,1.37574025948561375030458237061e-6
0.99994043378564709895394902017,1.27409395895344537158836176227e-6
0.9999437658674809650919605049,1.17995802730628362757794987906e-6
0.99994691155557690116477995381,1.09277751214843959361364763884e-6
0.99994988127663727277149984458,1.01203847132551720904968213005e-6
0.99995268487410385195210967289,9.37264941822275217245853728026e-7
0.99995533164078490368814437495,8.68016132754700690419932039676e-7
0.99995783034965714177514309866,8.03883825880752828310159938359e-7
0.99996018928294465027492297477,7.44489968281268802022054136808e-7
0.9999624162595711555832622289,6.89484442998598553154285565639e-7
0.99996451866107664245415667813,6.38543004472410873060985002504e-7
0.99996650345608421723404512274,5.91365366586042894744564194639e-7
0.99996837722339831620668001106,5.47673432038537191769013570209e-7
0.99997014617381082040382086723,5.07209652592481575911043374431e-7
0.99997181617068735546180898076,4.69735510520894043769658639382e-7
0.99997339274940201190365008688,4.35030112292267691072278087791e-7
0.99997488113568490419888914968,4.02888886195754884187425452958e-7
0.99997628626294338344738348247,3.73122376222257722346513061169e-7
0.99997761278861431660388045049,3.4555512508554170095160199343e-7
0.99997886510960163353204439655,3.20024639793769876202392910465e-7
0.99998004737685031120398647545,2.96380433669183823816061464017e-7
0.99998116350910510199464999109,2.74483139164921750809510322961e-7
0.99998221720589961077198774579,2.54203686245835380953058527031e-7
0.9999832119598187743968602805,2.35422541487119438056820220817e-7
0.99998415106807538886514797899,2.18029003402890844267150249437e-7
0.99998503764343905566588119715,2.01920549848669351246073455177e-7
0.99998587462455377245697844392,1.87002233648980165801937537199e-7
0.99998666478567836675974324068,1.73186122885839571212225058682e-7
0.99998741074588205832789576046,1.60390782547379177765718092288e-7
0.99998811497772562981562269878,1.48540794479871118579832570253e-7
0.99998877981545698036564408961,1.37566312812377627664106742922e-7
0.9999894074627482271112119072,1.27402652232499493093789757866e-7
0.99999,1.17989906685475412351567964598e-7
0.9999905593912371407661963562,1.09272596248333226084290397139e-7
0.99999108749061866254470046891,1.01199340096974500120532682311e-7
0.99999158604858354804908847258,9.37225536379675788073432021306e-8
0.99999205671765275718497934082,8.67981680193399712232323630372e-8
0.99999250105790667544172697816,8.03853703666403830861320156349e-8
0.99999292054215615862089197785,7.44463632127631908635455298257e-8
0.99999331656082431385391637426,6.89461417032153019438366187926e-8
0.9999936904265551980675056564,6.38522872633253746384436597091e-8
0.99999404337856470989539490202,5.91347765109670492149874575449e-8
0.99999437658674809650919605049,5.47658042882641415501654699865e-8
0.99999469115555769011647799538,5.07196197689972525960799721223e-8
0.99999498812766372727714998446,4.69723746755292712816409350314e-8
0.99999526848741038519521096729,4.3501982710466768157971888145e-8
0.99999553316407849036881443749,4.02879893743966070796125365074e-8
0.99999578303496571417751430987,3.73114514022723922427765242121e-8
0.99999601892829446502749229748,3.45548251077349097508690215512e-8
0.99999624162595711555832622289,3.20018629771690865805348950231e-8
0.99999645186610766424541566781,2.96375179039370015619085160689e-8
0.99999665034560842172340451227,2.74478544982690563953347201118e-8
0.99999683772233983162066800111,2.54199669500092464812562788536e-8
0.99999701461738108204038208672,2.35419029600416111399004945856e-8
0.99999718161706873554618089808,2.18025932920012470413991648272e-8
0.99999733927494020119036500869,2.01917865290057464616403715727e-8
0.99999748811356849041988891497,1.869998865082698146899088964e-8
0.99999762862629433834473834825,1.73184070753397575589434587753e-8
0.99999776127886143166038804505,1.60388988344005885000171764503e-8
0.99999788651096016335320443965,1.4853922578681892329119545856e-8
0.99999800473768503112039864754,1.37564941285579980686155598454e-8
0.99999811635091051019946499911,1.27401453090425812379413743319e-8
0.99999822172058996107719877458,1.1798885826135772535971704929e-8
0.99999832119598187743968602805,1.09271679598673561570194160694e-8
0.9999984151068075388865147979,1.01198538659259027837927629295e-8
0.99999850376434390556658811971,9.37218529314026465824222491101e-9
0.99999858746245537724569784439,8.67975553832025781373194949238e-9
0.99999866647856783667597432407,8.03848347315153032884989520087e-9
0.99999874107458820583278957605,7.44458949005332071293868950721e-9
0.99999881149777256298156226988,6.8945732252190559901949926577e-9
0.99999887798154569803656440896,6.38519292753521162069090436375e-9
0.99999894074627482271112119072,5.91344635177531356497917915538e-9
0.999999,5.47655306345060092885733817627e-9
0.99999905593912371407661963562,5.07193805101965333288739873802e-9
0.99999910874906186625447004689,4.69721654886527372842742219823e-9
0.99999915860485835480490884726,4.35017998158353311615274581333e-9
0.99999920567176527571849793408,4.02878294673919973004559709687e-9
0.99999925010579066754417269782,3.7311311593627539949845251135e-9
0.99999929205421561586208919779,3.45547028713291504249788672021e-9
0.99999933165608243138539163743,3.2001756104384914889729631244e-9
0.99999936904265551980675056564,2.96374244637536593505707896244e-9
0.9999994043378564709895394902,2.74477728023718979826420218495e-9
0.99999943765867480965091960505,2.54198955222844538303282921531e-9
0.99999946911555576901164779954,2.35418405099050695070060592439e-9
0.99999949881276637272771499845,2.18025386910796703223472227276e-9
0.99999952684874103851952109673,2.01917387907487124332900514245e-9
0.99999955331640784903688144375,1.86999469126814949474199224615e-9
0.99999957830349657141775143099,1.73183705831652610655861300257e-9
0.99999960189282944650274922975,1.60388669288428219713116804455e-9
0.99999962416259571155583262229,1.48538946832593971949150046161e-9
0.99999964518661076642454156678,1.37564697392460061911135136011e-9
0.99999966503456084217234045123,1.27401239851660848941048604307e-9
0.99999968377223398316206680011,1.17988671824072267100576452831e-9
0.99999970146173810820403820867,1.09271516594251463078695466197e-9
0.99999971816170687355461808981,1.01198396142477936625205570499e-9
0.99999973392749402011903650087,9.37217283272185540435459521e-10
0.9999997488113568490419888915,8.6797446440222911132985858943e-10
0.99999976286262943383447383482,8.03847394813198863397109359672e-10
0.9999997761278861431660388045,7.44458116221080876240164625608e-10
0.99999978865109601633532044397,6.89456594408320705551853062488e-10
0.99999980047376850311203986475,6.38518656154793195188559772456e-10
0.99999981163509105101994649991,5.9134407859137413680547168453e-10
0.99999982217205899610771987746,5.4765481971488304708016327884e-10
0.9999998321195981877439686028,5.07193379635167300016267429123e-10
0.99999984151068075388865147979,4.69721282895628660063751094481e-10
0.99999985037643439055665881197,4.35017672922095513653591850442e-10
0.99999985874624553772456978444,4.02878010315823841928596810612e-10
0.99999986664785678366759743241,3.73112867318462505352955562272e-10
0.9999998741074588205832789576,3.45546811343651211459794552838e-10
0.99999988114977725629815622699,3.20017370994873565080230117239e-10
0.9999998877981545698036564409,2.96374078475356968801844657394e-10
0.99999989407462748227111211907,2.7447758274606135893389532808e-10
0.9999999,2.54198828204783624144715835311e-10
0.99999990559391237140766196356,2.354182940455817842856504959e-10
0.99999991087490618662544700469,2.18025289815368745354453523583e-10
0.99999991586048583548049088473,2.01917303015747664516754291607e-10
0.99999992056717652757184979341,1.86999394904911884837977924751e-10
0.99999992501057906675441726978,1.73183640938520024880831780951e-10
0.99999992920542156158620891978,1.60388612551555546106584299713e-10
0.99999993316560824313853916374,1.48538897226840673471039747799e-10
0.99999993690426555198067505656,1.3756465402153304415758718903e-10
0.99999994043378564709895394902,1.27401201931919933346970863807e-10
0.9999999437658674809650919605,1.17988638670371115882865339978e-10
0.99999994691155557690116477995,1.09271487607558124736671056101e-10
0.99999994988127663727277149984,1.01198370799051335652349733847e-10
0.99999995268487410385195210967,9.37217061691453618718364884519e-11
0.99999995533164078490368814437,8.67974270671438151918276636475e-11
0.9999999578303496571417751431,8.03847225431957645845539610132e-11
0.99999996018928294465027492297,7.44457968128953852736888469574e-11
0.99999996241625957115558326223,6.89456464929531035657847578499e-11
0.99999996451866107664245415668,6.38518542949875923394553276527e-11
0.99999996650345608421723404512,5.91343979614905965985480106795e-11
0.99999996837722339831620668001,5.47654733178524954982037647402e-11
0.99999997014617381082040382087,5.07193303975352240229271542878e-11
0.99999997181617068735546180898,4.69721216745310517901179814594e-11
0.99999997339274940201190365009,4.35017615086048867545458526819e-11
0.99999997488113568490419888915,4.02877959749048238095366312697e-11
0.99999997628626294338344738348,3.7311282310730104694165707698e-11
0.99999997761278861431660388045,3.45546772689282306484861597596e-11
0.9999999788651096016335320444,3.20017337198877556552725099768e-11
0.99999998004737685031120398648,2.96374048927096860106318956926e-11
0.99999998116350910510199464999,2.74477556911649625198913222322e-11
0.99999998221720589961077198775,2.54198805617435758289959570708e-11
0.99999998321195981877439686028,2.35418274297182282417286196566e-11
0.99999998415106807538886514798,2.18025272549097142941512962559e-11
0.9999999850376434390556658812,2.01917287919631388133720443107e-11
0.99999998587462455377245697844,1.86999381706189430272012103885e-11
0.99999998666478567836675974324,1.73183629398712613648935252672e-11
0.99999998741074588205832789576,1.60388602462158213451563150968e-11
0.9999999881149777256298156227,1.4853888840555493299874516047e-11
0.99999998877981545698036564409,1.37564646308973059664124465326e-11
0.99999998940746274822711121191,1.27401195188732683869115839879e-11
0.99999999,1.1798863277471852017120801799e-11
0.99999999055939123714076619636,1.09271482452915631353209872458e-11
0.99999999108749061866254470047,1.01198366292283202899361408894e-11
0.99999999158604858354804908847,9.3721702228821851081693618397e-12
0.99999999205671765275718497934,8.67974236220698918774784406882e-12
0.99999999250105790667544172698,8.03847195311247235437709488079e-12
0.99999999292054215615862089198,7.44457941794041570067668242773e-12
0.99999999331656082431385391637,6.89456441904589206772429144255e-12
0.99999999369042655519806750566,6.38518522818882487326960555877e-12
0.9999999940433785647098953949,5.9134396201412765387366057864e-12
0.99999999437658674809650919605,5.47654717789945239991883317383e-12
0.999999994691155557690116478,5.07193290520925312354917195713e-12
0.99999999498812766372727714998,4.69721204981937462595406925754e-12
0.99999999526848741038519521097,4.35017604801185276147853562188e-12
0.99999999553316407849036881444,4.02877950756863886940929620909e-12
0.99999999578303496571417751431,3.73112815245322256988869019086e-12
0.9999999960189282944650274923,3.45546765815456316530578232742e-12
0.99999999624162595711555832622,3.20017331189005868179716092291e-12
0.99999999645186610766424541567,2.96374043672591179210194653079e-12
0.99999999665034560842172340451,2.74477552317569853720753445403e-12
0.999999996837722339831620668,2.54198801600774585955450906813e-12
0.99999999701461738108204038209,2.35418270785365383931944646103e-12
0.9999999971816170687355461809,2.18025269478671881720732350565e-12
0.99999999733927494020119036501,2.01917285235120333643443031177e-12
0.99999999748811356849041988891,1.86999379359087973961431821104e-12
0.99999999762862629433834473835,1.73183627346612572076584661051e-12
0.99999999776127886143166038805,1.60388600667981583583455311877e-12
0.99999999788651096016335320444,1.48538886836883954922266839696e-12
0.99999999800473768503112039865,1.37564644937464482074862997562e-12
0.999999998116350910510199465,1.27401193989605649090684151612e-12
0.99999999822172058996107719877,1.17988631726306815649611916013e-12
0.99999999832119598187743968603,1.09271481536276217561529241932e-12
0.9999999984151068075388865148,1.01198365490853944408849203432e-12
0.99999999850376434390556658812,9.37217015281222665740727258609e-13
0.99999999858746245537724569784,8.67974230094395161533140499816e-13
0.99999999866647856783667597432,8.03847189954943541674633514354e-13
0.99999999874107458820583278958,7.44457937110958523989203938161e-13
0.99999999881149777256298156227,6.89456437810111359555808619526e-13
0.99999999887798154569803656441,6.38518519239029497996282098687e-13
0.99999999894074627482271112119,5.9134395888421758872355421813e-13
0.999999999,5.47654715053425878623139874996e-13
0.99999999905593912371407661964,5.07193288128352343983609348477e-13
0.99999999910874906186625447005,4.69721202890081110357774814231e-13
0.99999999915860485835480490885,4.35017602972249207601588792012e-13
0.99999999920567176527571849793,4.0287794915780229778662187214e-13
0.9999999992501057906675441727,3.73112813847242788860709634199e-13
0.9999999992920542156158620892,3.45546764593098020582993189793e-13
0.99999999933165608243138539164,3.20017330120282782148182768626e-13
0.99999999936904265551980675057,2.96374042738193271149852989763e-13
0.99999999940433785647098953949,2.74477551500614122146006711968e-13
0.99999999943765867480965091961,2.54198800886500012345734050827e-13
0.9999999994691155557690116478,2.35418270160866225907491262618e-13
0.999999999498812766372727715,2.18025268932664487943724593368e-13
0.9999999995268487410385195211,2.0191728475773926718124045044e-13
0.99999999955331640784903688144,1.86999378941707760403290094768e-13
0.99999999957830349657141775143,1.73183626981691851691558549517e-13
0.99999999960189282944650274923,1.60388600348926851610597776648e-13
0.99999999962416259571155583262,1.48538886557930428008906549369e-13
0.99999999964518661076642454157,1.37564644693571938319490226607e-13
0.99999999966503456084217234045,1.27401193776367359694875348376e-13
0.9999999996837722339831620668,1.17988631539869922726822473916e-13
0.99999999970146173810820403821,1.09271481373272119463424477378e-13
0.99999999971816170687355461809,1.01198365348337430748886144913e-13
0.9999999997339274940201190365,9.37217014035183032203866642396e-14
0.99999999974881135684904198889,8.6797422900496718685067151481e-14
0.99999999976286262943383447383,8.03847189002443091381194000442e-14
0.9999999997761278861431660388,7.44457936278175514099640385086e-14
0.99999999978865109601633532044,6.89456437081998799241014263009e-14
0.99999999980047376850311203986,6.38518518602431615720869381825e-14
0.9999999998116350910510199465,5.91343958327632129541094135284e-14
0.99999999982217205899610771988,5.47654714566796277740152604224e-14
0.9999999998321195981877439686,5.07193287702886021517511405804e-14
0.99999999984151068075388865148,4.69721202518090604180110946154e-14
0.99999999985037643439055665881,4.35017602647013273803737546997e-14
0.99999999985874624553772456978,4.0287794887344446908658027385e-14
0.99999999986664785678366759743,3.73112813598625196705249184176e-14
0.99999999987410745882058327896,3.4554676437572856248882990086e-14
0.99999999988114977725629815623,3.20017329930233956951868670134e-14
0.99999999988779815456980365644,2.96374042572031215655618762155e-14
0.99999999989407462748227111212,2.74477551355336566982919661027e-14
0.9999999999,2.54198800759482036000674065728e-14

